In Search of a Lost Metric: Human Empowerment as a Pillar of Socially Conscious Navigation

In social robot navigation, traditional metrics like proxemics and behavior naturalness emphasize human comfort and adherence to social norms but often fail to capture an agent's autonomy and adaptability in dynamic environments. This paper introduces human empowerment, an information-theoretic concept that measures a human's ability to influence their future states and observe those changes, as a complementary metric for evaluating social compliance. This metric reveals how robot navigation policies can indirectly impact human empowerment. We present a framework that integrates human empowerment into the evaluation of social performance in navigation tasks. Through numerical simulations, we demonstrate that human empowerment as a metric not only aligns with intuitive social behavior, but also shows statistically significant differences across various robot navigation policies. These results provide a deeper understanding of how different policies affect social compliance, highlighting the potential of human empowerment as a complementary metric for future research in social navigation.

==> accessibility.txt <==
An example of the alternate text required for each of your figures (per the HRI chairs.
The accessibility text must be in this exact format (txt a notepad or wordpad file) with the figure number(colon) and alternate text or the contact/corresponding author will be requested to update and re-submit.

**********

Figure 1: Boxplots of user response times in milliseconds for the six experimental conditions. Mean values are provided in Table 1, column 4. Interquartile ranges are typically 2-3 seconds, with the Gesture+Voice condition having a broader range of 5 seconds and the smallest being the Voice condition at 2 seconds. Voice and Face have the lowest mean values and low standard deviations. Gesture+Voice has the highest. Face+Voice has few outliers.


Figure 2: Overview of the MHP4HRI structure for a humanrobot scenario.
Shows a structural diagramm of MHP4HRI for a human robot scenario.
In the upper part of the diagramm the mhp_robot module is shown. This uses the tracking data as input and has a sequence of processes behind.
The processes for the example scenario are the human pose update, then the motion extrapolation, then the uncertainty estimation and finally the publish human process.
The output is the obstacle description of the human including the forecasts and uncertainties.
The lower image part shos the mhp_planner part. The robot state is the input argument of the general block and the robot trajectory the output.
In the mhp_planner block several steps are executed. First a NLP problem is formulated followed by the Hypergraph strategy block.
After that follows the costs block, also inlcuding the human obstacle data. 
The final step is an IPOPT block that optimizes the trajectory as a final step.


Figure 3: Three images: the first shows the 7 metabehaviour cards detailed on page 7. The next shows a close up of the Making Space behaviour, where two people are interacting with a robot on the floor. The final image shows the Loading and Fitting behaviour, where a person is reaching out to touch a wall mounted robotic architecture.
Page 9: This page shows five images for the remaining 5 metabehaviours. For â€œCommunicating the Roleâ€ a person is touching a capacitive touch spiral at the centre of a robotic installation. For getting attention, a figure is touching the centre of a spread of shiny, reflective robot petals. For Protecting, a floor mounted robotic system glows as it unfolds its petals. For Lifting and Dropping, a persona is looking at a wall mounted sequence of actuators. For Asserting Control, a person reaches out to touch a web of robotic elements.

